Mixing and cutoff for the systematic scan dynamics of the mean-field ferromagnetic Potts model

We study the mixing time of the systematic scan dynamics for the $q$-state ferromagnetic Potts model on the $n$-vertex complete graph, known as the mean-field model. This Markov chain updates vertices sequentially according to a fixed predetermined order, in contrast to the Glauber dynamics which updates a uniformly random vertex at each step. Systematic scan dynamics are attractive in practice as they often demonstrate strong empirical performance. However, their theoretical analysis remains far less developed than that of the Glauber dynamics. We take a step toward addressing this imbalance by showing that for every $q\ge 2$ and $\beta<\beta_s$, where $\beta_s$ is the metastability threshold associated with the onset of slow mixing for the Glauber dynamics, the systematic scan dynamics for the ferromagnetic mean-field Potts model mixes in $\Theta(\log n)$ scans or, equivalently, in $\Theta(n\log n)$ single site updates. We in fact prove a sharper result; namely, that there exists a constant $c(\beta,q) > 0$ such that the mixing time is $c(\beta,q)\log n + \Theta(1),$ which implies that the Markov chain exhibits the cutoff phenomenon, with the total variation distance to the stationary distribution dropping abruptly from nearly 1 to nearly 0 within a narrow $\Theta(1)$ time window. This result is tight in $\beta$ as well since the dynamics mixes exponentially slowly for $\beta > \beta_s$. To the best of our knowledge, this is the first general cutoff result for the systematic scan dynamics in the context of spin systems. The result may also be of independent interest in the theory of Markov chains, since the systematic scan dynamics is both global and non-reversible, two settings in which cutoff remains poorly understood.

==> plot_data_95.csv <==
a,c1,c2
0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
2.380952380952380733e-03,5.011933174224343368e-01,6.144797628465056838e-02
4.761904761904761467e-03,5.023923444976076125e-01,6.810813003384430520e-02
7.142857142857141767e-03,5.035971223021582510e-01,7.278211654248196993e-02
9.523809523809522934e-03,5.048076923076922906e-01,7.654442890090119855e-02
1.190476190476190410e-02,5.060240963855421326e-01,7.976766402420655544e-02
1.428571428571428353e-02,5.072463768115941241e-01,8.262971279274590464e-02
1.666666666666666644e-02,5.084745762711864181e-01,8.523074900378355134e-02
1.904761904761904587e-02,5.097087378640776656e-01,8.763331104085218815e-02
2.142857142857142530e-02,5.109489051094890932e-01,8.987932036893715726e-02
2.380952380952380820e-02,5.121951219512195230e-01,9.199838526735501509e-02
2.619047619047618763e-02,5.134474327628362200e-01,9.401227239360218646e-02
2.857142857142856707e-02,5.147058823529412352e-01,9.593749980953580891e-02
3.095238095238094997e-02,5.159705159705160193e-01,9.778693019707790368e-02
3.333333333333333287e-02,5.172413793103448620e-01,9.957079638371053865e-02
3.571428571428571230e-02,5.185185185185184897e-01,1.012973872138209219e-01
3.809523809523809174e-02,5.198019801980198196e-01,1.029735212117342535e-01
4.047619047619047117e-02,5.210918114143920921e-01,1.046048827417916938e-01
4.285714285714285060e-02,5.223880597014924909e-01,1.061962662558157966e-01
4.523809523809523697e-02,5.236907730673316941e-01,1.077517574275396739e-01
4.761904761904761640e-02,5.250000000000000222e-01,1.092748699195675993e-01
4.999999999999999584e-02,5.263157894736841813e-01,1.107686503083866181e-01
5.238095238095237527e-02,5.276381909547739335e-01,1.122357597328767082e-01
5.476190476190475470e-02,5.289672544080604721e-01,1.136785382456991511e-01
5.714285714285713413e-02,5.303030303030302761e-01,1.150990561194631112e-01
5.952380952380952051e-02,5.316455696202532222e-01,1.164991551819233723e-01
6.190476190476189994e-02,5.329949238578680637e-01,1.178804824367681164e-01
6.428571428571427937e-02,5.343511450381679406e-01,1.192445176492565456e-01
6.666666666666666574e-02,5.357142857142856984e-01,1.205925961621480968e-01
6.904761904761903824e-02,5.370843989769821247e-01,1.219259279065783158e-01
7.142857142857142461e-02,5.384615384615384359e-01,1.232456133510962670e-01
7.380952380952379710e-02,5.398457583547557892e-01,1.245526569671163708e-01
7.619047619047618347e-02,5.412371134020618202e-01,1.258479786648037391e-01
7.857142857142856984e-02,5.426356589147286469e-01,1.271324235588978391e-01
8.095238095238094234e-02,5.440414507772020070e-01,1.284067703513927516e-01
8.333333333333332871e-02,5.454545454545455252e-01,1.296717385617554286e-01
8.571428571428570120e-02,5.468750000000000000e-01,1.309279947914341324e-01
8.809523809523808757e-02,5.483028720626631491e-01,1.321761581748261971e-01
9.047619047619047394e-02,5.497382198952879273e-01,1.334168051414540979e-01
9.285714285714284644e-02,5.511811023622047445e-01,1.346504735922068596e-01
9.523809523809523281e-02,5.526315789473683626e-01,1.358776665749151513e-01
9.761904761904760530e-02,5.540897097625330225e-01,1.370988555303089551e-01
9.999999999999999167e-02,5.555555555555555802e-01,1.383144831678471132e-01
1.023809523809523780e-01,5.570291777188328686e-01,1.395249660214573917e-01
1.047619047619047505e-01,5.585106382978722861e-01,1.407306967274618570e-01
1.071428571428571369e-01,5.599999999999999423e-01,1.419320460605499323e-01
1.095238095238095094e-01,5.614973262032084689e-01,1.431293647583434248e-01
1.119047619047618958e-01,5.630026809651474951e-01,1.443229851606652459e-01
1.142857142857142683e-01,5.645161290322581182e-01,1.455132226859162936e-01
1.166666666666666546e-01,5.660377358490565891e-01,1.467003771638472898e-01
1.190476190476190410e-01,5.675675675675675436e-01,1.478847340413863842e-01
1.214285714285714135e-01,5.691056910569105565e-01,1.490665654759571190e-01
1.238095238095237999e-01,5.706521739130434590e-01,1.502461313288326605e-01
1.261904761904761862e-01,5.722070844686648616e-01,1.514236800694601093e-01
1.285714285714285587e-01,5.737704918032786594e-01,1.525994496003121037e-01
1.309523809523809312e-01,5.753424657534246256e-01,1.537736680106402409e-01
1.333333333333333315e-01,5.769230769230768718e-01,1.549465542664884288e-01
1.357142857142857040e-01,5.785123966942148366e-01,1.561183188434459024e-01
1.380952380952380765e-01,5.801104972375690227e-01,1.572891643078622448e-01
1.404761904761904767e-01,5.817174515235457033e-01,1.584592858515852798e-01
1.428571428571428492e-01,5.833333333333332593e-01,1.596288717847120231e-01
1.452380952380952217e-01,5.849582172701949245e-01,1.607981039903417231e-01
1.476190476190475942e-01,5.865921787709497126e-01,1.619671583448837604e-01
1.499999999999999944e-01,5.882352941176470784e-01,1.631362051070903985e-01
1.523809523809523669e-01,5.898876404494381998e-01,1.643054092786482567e-01
1.547619047619047394e-01,5.915492957746478764e-01,1.654749309388670042e-01
1.571428571428571397e-01,5.932203389830508211e-01,1.666449255557420628e-01
1.595238095238095122e-01,5.949008498583568949e-01,1.678155442754390991e-01
1.619047619047618847e-01,5.965909090909090606e-01,1.689869341920431089e-01
1.642857142857142572e-01,5.982905982905982745e-01,1.701592385992338197e-01
1.666666666666666574e-01,5.999999999999999778e-01,1.713325972253893770e-01
1.690476190476190299e-01,6.017191977077364085e-01,1.725071464534760901e-01
1.714285714285714024e-01,6.034482758620689502e-01,1.736830195269548349e-01
1.738095238095238027e-01,6.051873198847262936e-01,1.748603467428207492e-01
1.761904761904761751e-01,6.069364161849710726e-01,1.760392556327908808e-01
1.785714285714285476e-01,6.086956521739130821e-01,1.772198711335624677e-01
1.809523809523809479e-01,6.104651162790697416e-01,1.784023157469834531e-01
1.833333333333333204e-01,6.122448979591836871e-01,1.795867096909022909e-01
1.857142857142856929e-01,6.140350877192982670e-01,1.807731710413979787e-01
1.880952380952380654e-01,6.158357771260997149e-01,1.819618158670319175e-01
1.904761904761904656e-01,6.176470588235294379e-01,1.831527583557081840e-01
1.928571428571428381e-01,6.194690265486725300e-01,1.843461109346807847e-01
1.952380952380952106e-01,6.213017751479289474e-01,1.855419843842025518e-01
1.976190476190476109e-01,6.231454005934717877e-01,1.867404879452694844e-01
1.999999999999999833e-01,6.250000000000000000e-01,1.879417294218776735e-01
2.023809523809523558e-01,6.268656716417909669e-01,1.891458152781796964e-01
2.047619047619047561e-01,6.287425149700598404e-01,1.903528507308934470e-01
2.071428571428571286e-01,6.306306306306306286e-01,1.915629398372919456e-01
2.095238095238095011e-01,6.325301204819276935e-01,1.927761855790771639e-01
2.119047619047618736e-01,6.344410876132929866e-01,1.939926899424172513e-01
2.142857142857142738e-01,6.363636363636363535e-01,1.952125539944070398e-01
2.166666666666666463e-01,6.382978723404255650e-01,1.964358779561920787e-01
2.190476190476190188e-01,6.402439024390244038e-01,1.976627612729792427e-01
2.214285714285714191e-01,6.422018348623853568e-01,1.988933026811414151e-01
2.238095238095237915e-01,6.441717791411042393e-01,2.001276002726084802e-01
2.261904761904761640e-01,6.461538461538460787e-01,2.013657515567242040e-01
2.285714285714285365e-01,6.481481481481481399e-01,2.026078535197360642e-01
2.309523809523809368e-01,6.501547987616098645e-01,2.038540026820739870e-01
2.333333333333333093e-01,6.521739130434782705e-01,2.051042951535626269e-01
2.357142857142856818e-01,6.542056074766354756e-01,2.063588266867042720e-01
2.380952380952380820e-01,6.562500000000000000e-01,2.076176927281584983e-01
2.404761904761904545e-01,6.583072100313479558e-01,2.088809884685380314e-01
2.428571428571428270e-01,6.603773584905661131e-01,2.101488088906319773e-01
2.452380952380952273e-01,6.624605678233438377e-01,2.114212488161616443e-01
2.476190476190475998e-01,6.645569620253164445e-01,2.126984029511667373e-01
2.499999999999999722e-01,6.666666666666666297e-01,2.139803659301141026e-01
2.523809523809523725e-01,6.687898089171974148e-01,2.152672323588166181e-01
2.547619047619047450e-01,6.709265175718849283e-01,2.165590968562436380e-01
2.571428571428571175e-01,6.730769230769230171e-01,2.178560540953001501e-01
2.595238095238094900e-01,6.752411575562700108e-01,2.191581988426480054e-01
2.619047619047618625e-01,6.774193548387096309e-01,2.204656259976376376e-01
2.642857142857142350e-01,6.796116504854368134e-01,2.217784306304158293e-01
2.666666666666666630e-01,6.818181818181817677e-01,2.230967080192710894e-01
2.690476190476190355e-01,6.840390879478827069e-01,2.244205536872755369e-01
2.714285714285714080e-01,6.862745098039214620e-01,2.257500634382785532e-01
2.738095238095237804e-01,6.885245901639343025e-01,2.270853333923054385e-01
2.761904761904761529e-01,6.907894736842103978e-01,2.284264600204111151e-01
2.785714285714285254e-01,6.930693069306930187e-01,2.297735401790375331e-01
2.809523809523809534e-01,6.953642384105960250e-01,2.311266711439197152e-01
2.833333333333333259e-01,6.976744186046511809e-01,2.324859506435853485e-01
2.857142857142856984e-01,6.999999999999999556e-01,2.338514768924885856e-01
2.880952380952380709e-01,7.023411371237457956e-01,2.352233486238196614e-01
2.904761904761904434e-01,7.046979865771811902e-01,2.366016651220280986e-01
2.928571428571428159e-01,7.070707070707070718e-01,2.379865262550963090e-01
2.952380952380951884e-01,7.094594594594594295e-01,2.393780325066005299e-01
2.976190476190476164e-01,7.118644067796611186e-01,2.407762850075925998e-01
2.999999999999999889e-01,7.142857142857143016e-01,2.421813855683360439e-01
3.023809523809523614e-01,7.167235494880546121e-01,2.435934367099290565e-01
3.047619047619047339e-01,7.191780821917808098e-01,2.450125416958455482e-01
3.071428571428571064e-01,7.216494845360824639e-01,2.464388045634240132e-01
3.095238095238094789e-01,7.241379310344827624e-01,2.478723301553348024e-01
3.119047619047618514e-01,7.266435986159169858e-01,2.493132241510532809e-01
3.142857142857142794e-01,7.291666666666666297e-01,2.507615930983684849e-01
3.166666666666666519e-01,7.317073170731707155e-01,2.522175444449524795e-01
3.190476190476190244e-01,7.342657342657342712e-01,2.536811865700203672e-01
3.214285714285713969e-01,7.368421052631578538e-01,2.551526288161039546e-01
3.238095238095237693e-01,7.394366197183097622e-01,2.566319815209676669e-01
3.261904761904761418e-01,7.420494699646642545e-01,2.581193560496906070e-01
3.285714285714285143e-01,7.446808510638297518e-01,2.596148648269410719e-01
3.309523809523809423e-01,7.473309608540924520e-01,2.611186213694666747e-01
3.333333333333333148e-01,7.499999999999998890e-01,2.626307403188274936e-01
3.357142857142856873e-01,7.526881720430106393e-01,2.641513374743935660e-01
3.380952380952380598e-01,7.553956834532372655e-01,2.656805298266330384e-01
3.404761904761904323e-01,7.581227436823103627e-01,2.672184355907144537e-01
3.428571428571428048e-01,7.608695652173911306e-01,2.687651742404471578e-01
3.452380952380952328e-01,7.636363636363636687e-01,2.703208665425837487e-01
3.476190476190476053e-01,7.664233576642335288e-01,2.718856345915090511e-01
3.499999999999999778e-01,7.692307692307691624e-01,2.734596018443387067e-01
3.523809523809523503e-01,7.720588235294116863e-01,2.750428931564530832e-01
3.547619047619047228e-01,7.749077490774907151e-01,2.766356348174880964e-01
3.571428571428570953e-01,7.777777777777776791e-01,2.782379545878106986e-01
3.595238095238094678e-01,7.806691449814125994e-01,2.798499817354997976e-01
3.619047619047618958e-01,7.835820895522388474e-01,2.814718470738611367e-01
3.642857142857142683e-01,7.865168539325843033e-01,2.831036829994968418e-01
3.666666666666666408e-01,7.894736842105263275e-01,2.847456235309594463e-01
3.690476190476190133e-01,7.924528301886792914e-01,2.863978043480121527e-01
3.714285714285713857e-01,7.954545454545455252e-01,2.880603628315230313e-01
3.738095238095237582e-01,7.984790874524715365e-01,2.897334381040187479e-01
3.761904761904761307e-01,8.015267175572519109e-01,2.914171710709252960e-01
3.785714285714285587e-01,8.045977011494253039e-01,2.931117044625216606e-01
3.809523809523809312e-01,8.076923076923077094e-01,2.948171828766347202e-01
3.833333333333333037e-01,8.108108108108107448e-01,2.965337528221027585e-01
3.857142857142856762e-01,8.139534883720930258e-01,2.982615627630378352e-01
3.880952380952380487e-01,8.171206225680933688e-01,3.000007631639130534e-01
3.904761904761904212e-01,8.203124999999998890e-01,3.017515065355080295e-01
3.928571428571427937e-01,8.235294117647058432e-01,3.035139474817406535e-01
3.952380952380952217e-01,8.267716535433069502e-01,3.052882427474165605e-01
3.976190476190475942e-01,8.300395256916994757e-01,3.070745512669289523e-01
3.999999999999999667e-01,8.333333333333332593e-01,3.088730342139410223e-01
4.023809523809523392e-01,8.366533864541830789e-01,3.106838550520830133e-01
4.047619047619047117e-01,8.399999999999998579e-01,3.125071795867003233e-01
4.071428571428570842e-01,8.433734939759034432e-01,3.143431760176862433e-01
4.095238095238095122e-01,8.467741935483871218e-01,3.161920149934353552e-01
4.119047619047618847e-01,8.502024291497974895e-01,3.180538696659546694e-01
4.142857142857142572e-01,8.536585365853658347e-01,3.199289157471718048e-01
4.166666666666666297e-01,8.571428571428570953e-01,3.218173315664760170e-01
4.190476190476190022e-01,8.606557377049179891e-01,3.237192981295357042e-01
4.214285714285713746e-01,8.641975308641974829e-01,3.256349991784311948e-01
4.238095238095237471e-01,8.677685950413221994e-01,3.275646212531458934e-01
4.261904761904761751e-01,8.713692946058091415e-01,3.295083537544602481e-01
4.285714285714285476e-01,8.750000000000000000e-01,3.314663890082919506e-01
4.309523809523809201e-01,8.786610878661088586e-01,3.334389223315304962e-01
4.333333333333332926e-01,8.823529411764705621e-01,3.354261520994116230e-01
4.357142857142856651e-01,8.860759493670886666e-01,3.374282798144834228e-01
4.380952380952380376e-01,8.898305084745762317e-01,3.394455101772121952e-01
4.404761904761904101e-01,8.936170212765957022e-01,3.414780511582828915e-01
4.428571428571428381e-01,8.974358974358973562e-01,3.435261140726459383e-01
4.452380952380952106e-01,9.012875536480686733e-01,3.455899136553674533e-01
4.476190476190475831e-01,9.051724137931034253e-01,3.476696681393405264e-01
4.499999999999999556e-01,9.090909090909090606e-01,3.497655993349153003e-01
4.523809523809523281e-01,9.130434782608695121e-01,3.518779327115123534e-01
4.547619047619047006e-01,9.170305676855894372e-01,3.540068974812790592e-01
4.571428571428570731e-01,9.210526315789472340e-01,3.561527266848572015e-01
4.595238095238095011e-01,9.251101321585901704e-01,3.583156572793284589e-01
4.619047619047618736e-01,9.292035398230087395e-01,3.604959302284085343e-01
4.642857142857142461e-01,9.333333333333331261e-01,3.626937905949609298e-01
4.666666666666666186e-01,9.374999999999997780e-01,3.649094876359073036e-01
4.690476190476189911e-01,9.417040358744392936e-01,3.671432748996104611e-01
4.714285714285713635e-01,9.459459459459457209e-01,3.693954103258110244e-01
4.738095238095237915e-01,9.502262443438913575e-01,3.716661563482005493e-01
4.761904761904761640e-01,9.545454545454544748e-01,3.739557799997164644e-01
4.785714285714285365e-01,9.589041095890410427e-01,3.762645530206515376e-01
4.809523809523809090e-01,9.633027522935778686e-01,3.785927519696633547e-01
4.833333333333332815e-01,9.677419354838708854e-01,3.809406583377871747e-01
4.857142857142856540e-01,9.722222222222220989e-01,3.833085586655455290e-01
4.880952380952380265e-01,9.767441860465114756e-01,3.856967446632607044e-01
4.904761904761904545e-01,9.813084112149533800e-01,3.881055133346741348e-01
4.928571428571428270e-01,9.859154929577464976e-01,3.905351671039867800e-01
4.952380952380951995e-01,9.905660377358490587e-01,3.929860139464302904e-01
4.976190476190475720e-01,9.952606635071090668e-01,3.954583675224922490e-01
4.999999999999999445e-01,1.000000000000000000e+00,3.979525473159163940e-01
5.023809523809523725e-01,1.004784688995215225e+00,4.004688787756071067e-01
5.047619047619047450e-01,1.009615384615384581e+00,4.030076934615687279e-01
5.071428571428571175e-01,1.014492753623188248e+00,4.055693291950222545e-01
5.095238095238094900e-01,1.019417475728155331e+00,4.081541302128380289e-01
5.119047619047618625e-01,1.024390243902439046e+00,4.107624473264355203e-01
5.142857142857142350e-01,1.029411764705882248e+00,4.133946380853053548e-01
5.166666666666666075e-01,1.034482758620689502e+00,4.160510669453135191e-01
5.190476190476189799e-01,1.039603960396039417e+00,4.187321054419531063e-01
5.214285714285713524e-01,1.044776119402984982e+00,4.214381323687215741e-01
5.238095238095237249e-01,1.049999999999999822e+00,4.241695339608002047e-01
5.261904761904760974e-01,1.055276381909547423e+00,4.269267040842243954e-01
5.285714285714284699e-01,1.060606060606060330e+00,4.297100444307406231e-01
5.309523809523809534e-01,1.065989847715736127e+00,4.325199647185549168e-01
5.333333333333333259e-01,1.071428571428571397e+00,4.353568828991801198e-01
5.357142857142856984e-01,1.076923076923076872e+00,4.382212253706061489e-01
5.380952380952380709e-01,1.082474226804123640e+00,4.411134271970212350e-01
5.404761904761904434e-01,1.088082901554404014e+00,4.440339323353206247e-01
5.428571428571428159e-01,1.093750000000000000e+00,4.469831938686547601e-01
5.452380952380951884e-01,1.099476439790575855e+00,4.499616742472734576e-01
5.476190476190475609e-01,1.105263157894736725e+00,4.529698455369366439e-01
5.499999999999999334e-01,1.111111111111110938e+00,4.560081896751730923e-01
5.523809523809523059e-01,1.117021276595744572e+00,4.590771987356799810e-01
5.547619047619046784e-01,1.122994652406416938e+00,4.621773752011683056e-01
5.571428571428570509e-01,1.129032258064515792e+00,4.653092322449752793e-01
5.595238095238094234e-01,1.135135135135134865e+00,4.684732940217721797e-01
5.619047619047619069e-01,1.141304347826086918e+00,4.716700959677199712e-01
5.642857142857142794e-01,1.147540983606557319e+00,4.749001851104273086e-01
5.666666666666666519e-01,1.153846153846153744e+00,4.781641203890997227e-01
5.690476190476190244e-01,1.160220994475138045e+00,4.814624729852626794e-01
5.714285714285713969e-01,1.166666666666666519e+00,4.847958266644799008e-01
5.738095238095237693e-01,1.173184357541899425e+00,4.881647781294919386e-01
5.761904761904761418e-01,1.179775280898876177e+00,4.915699373852290277e-01
5.785714285714285143e-01,1.186440677966101642e+00,4.950119281161652340e-01
5.809523809523808868e-01,1.193181818181817899e+00,4.984913880765068916e-01
5.833333333333332593e-01,1.199999999999999734e+00,5.020089694937301950e-01
5.857142857142856318e-01,1.206896551724137678e+00,5.055653394860041283e-01
5.880952380952380043e-01,1.213872832369941923e+00,5.091611804940613384e-01
5.904761904761903768e-01,1.220930232558139261e+00,5.127971907281079211e-01
5.928571428571427493e-01,1.228070175438596090e+00,5.164740846303840227e-01
5.952380952380952328e-01,1.235294117647058876e+00,5.201925933540261227e-01
5.976190476190476053e-01,1.242603550295857895e+00,5.239534652588990760e-01
5.999999999999999778e-01,1.250000000000000000e+00,5.277574664251167835e-01
6.023809523809523503e-01,1.257485029940119681e+00,5.316053811849789090e-01
6.047619047619047228e-01,1.265060240963855387e+00,5.354980126741166746e-01
6.071428571428570953e-01,1.272727272727272485e+00,5.394361834026477620e-01
6.095238095238094678e-01,1.280487804878048586e+00,5.434207358472095128e-01
6.119047619047618403e-01,1.288343558282208479e+00,5.474525330647553867e-01
6.142857142857142128e-01,1.296296296296296058e+00,5.515324593290624744e-01
6.166666666666665853e-01,1.304347826086956319e+00,5.556614207909374992e-01
6.190476190476189577e-01,1.312499999999999778e+00,5.598403461631548117e-01
6.214285714285713302e-01,1.320754716981131782e+00,5.640701874312226138e-01
6.238095238095237027e-01,1.329113924050632445e+00,5.683519205911116146e-01
6.261904761904761862e-01,1.337579617834394830e+00,5.726865464151610352e-01
6.285714285714285587e-01,1.346153846153846034e+00,5.770750912474184036e-01
6.309523809523809312e-01,1.354838709677419262e+00,5.815186078297422956e-01
6.333333333333333037e-01,1.363636363636363535e+00,5.860181761600772310e-01
6.357142857142856762e-01,1.372549019607842924e+00,5.905749043843580015e-01
6.380952380952380487e-01,1.381578947368420796e+00,5.951899297236029618e-01
6.404761904761904212e-01,1.390728476821191828e+00,5.998644194378290884e-01
6.428571428571427937e-01,1.399999999999999689e+00,6.045995718284951082e-01
6.452380952380951662e-01,1.409395973154362158e+00,6.093966172813023441e-01
6.476190476190475387e-01,1.418918918918918637e+00,6.142568193512434327e-01
6.499999999999999112e-01,1.428571428571428159e+00,6.191814758919226280e-01
6.523809523809522837e-01,1.438356164383561175e+00,6.241719202312701054e-01
6.547619047619046562e-01,1.448275862068965081e+00,6.292295223958839223e-01
6.571428571428570287e-01,1.458333333333332815e+00,6.343556903863701857e-01
6.595238095238095122e-01,1.468531468531468542e+00,6.395518715061754289e-01
6.619047619047618847e-01,1.478873239436619524e+00,6.448195537465490901e-01
6.642857142857142572e-01,1.489361702127659504e+00,6.501602672304246378e-01
6.666666666666666297e-01,1.499999999999999778e+00,6.555755857181578827e-01
6.690476190476190022e-01,1.510791366906474531e+00,6.610671281782538600e-01
6.714285714285713746e-01,1.521739130434782261e+00,6.666365604263597699e-01
6.738095238095237471e-01,1.532846715328466836e+00,6.722855968360277323e-01
6.761904761904761196e-01,1.544117647058823151e+00,6.780160021249344027e-01
6.785714285714284921e-01,1.555555555555555136e+00,6.838295932204702110e-01
6.809523809523808646e-01,1.567164179104477251e+00,6.897282412088490133e-01
6.833333333333332371e-01,1.578947368421052211e+00,6.957138733721295321e-01
6.857142857142856096e-01,1.590909090909090384e+00,7.017884753178154078e-01
6.880952380952379821e-01,1.603053435114503156e+00,7.079540932059732450e-01
6.904761904761904656e-01,1.615384615384615419e+00,7.142128360791345498e-01
6.928571428571428381e-01,1.627906976744186052e+00,7.205668783005398925e-01
6.952380952380952106e-01,1.640624999999999778e+00,7.270184621066664299e-01
6.976190476190475831e-01,1.653543307086613900e+00,7.335699002803373059e-01
6.999999999999999556e-01,1.666666666666666519e+00,7.402235789510920316e-01
7.023809523809523281e-01,1.679999999999999716e+00,7.469819605299781173e-01
7.047619047619047006e-01,1.693548387096773800e+00,7.538475867863205782e-01
7.071428571428570731e-01,1.707317073170731225e+00,7.608230820745733869e-01
7.095238095238094456e-01,1.721311475409835534e+00,7.679111567198486643e-01
7.119047619047618181e-01,1.735537190082644177e+00,7.751146105713079271e-01
7.142857142857141906e-01,1.749999999999999334e+00,7.824363367332186625e-01
7.166666666666665630e-01,1.764705882352940458e+00,7.898793254841058875e-01
7.190476190476189355e-01,1.779661016949151797e+00,7.974466683951789703e-01
7.214285714285713080e-01,1.794871794871794046e+00,8.051415626599388586e-01
7.238095238095237915e-01,1.810344827586206851e+00,8.129673156477241758e-01
7.261904761904761640e-01,1.826086956521739024e+00,8.209273496948149562e-01
7.285714285714285365e-01,1.842105263157894468e+00,8.290252071476900131e-01
7.309523809523809090e-01,1.858407079646017479e+00,8.372645556740568873e-01
7.333333333333332815e-01,1.874999999999999556e+00,8.456491938583796664e-01
7.357142857142856540e-01,1.891891891891891442e+00,8.541830570998688588e-01
7.380952380952380265e-01,1.909090909090908506e+00,8.628702238321553919e-01
7.404761904761903990e-01,1.926605504587155293e+00,8.717149220853266378e-01
7.428571428571427715e-01,1.944444444444443754e+00,8.807215364125029478e-01
7.452380952380951440e-01,1.962616822429905872e+00,8.898946152048136105e-01
7.476190476190475165e-01,1.981132075471697229e+00,8.992388784204126129e-01
7.499999999999998890e-01,1.999999999999999112e+00,9.087592257551408981e-01
7.523809523809522615e-01,2.019230769230768274e+00,9.184607452845634512e-01
7.547619047619047450e-01,2.038834951456310662e+00,9.283487226094055966e-01
7.571428571428571175e-01,2.058823529411764497e+00,9.384286505389605182e-01
7.595238095238094900e-01,2.079207920792078834e+00,9.487062393497243118e-01
7.619047619047618625e-01,2.099999999999999645e+00,9.591874276595367954e-01
7.642857142857142350e-01,2.121212121212120660e+00,9.698783939607629190e-01
7.666666666666666075e-01,2.142857142857142350e+00,9.807855688595595867e-01
7.690476190476189799e-01,2.164948453608246837e+00,9.919156480722157720e-01
7.714285714285713524e-01,2.187499999999999112e+00,1.003275606233735351e+00
7.738095238095237249e-01,2.210526315789473006e+00,1.014872711578545417e+00
7.761904761904760974e-01,2.234042553191488256e+00,1.026714541558253035e+00
7.785714285714284699e-01,2.258064516129031141e+00,1.038808999466984906e+00
7.809523809523808424e-01,2.282608695652172948e+00,1.051164332150985592e+00
7.833333333333332149e-01,2.307692307692306599e+00,1.063789148885865288e+00
7.857142857142855874e-01,2.333333333333332149e+00,1.076692441512321574e+00
7.880952380952380709e-01,2.359550561797752355e+00,1.089883605929322208e+00
7.904761904761904434e-01,2.386363636363635798e+00,1.103372465052695262e+00
7.928571428571428159e-01,2.413793103448275357e+00,1.117169293357102688e+00
7.952380952380951884e-01,2.441860465116278522e+00,1.131284843130193174e+00
7.976190476190475609e-01,2.470588235294116863e+00,1.145730372580004541e+00
7.999999999999999334e-01,2.499999999999999112e+00,1.160517675950020866e+00
8.023809523809523059e-01,2.530120481927709886e+00,1.175659115811200195e+00
8.047619047619046784e-01,2.560975609756096283e+00,1.191167657716840855e+00
8.071428571428570509e-01,2.592592592592591227e+00,1.207056907424456815e+00
8.095238095238094234e-01,2.624999999999998668e+00,1.223341150909276642e+00
8.119047619047617959e-01,2.658227848101264446e+00,1.240035397416749730e+00
8.142857142857141683e-01,2.692307692307690736e+00,1.257155425826753659e+00
8.166666666666665408e-01,2.727272727272725295e+00,1.274717834630596958e+00
8.190476190476190244e-01,2.763157894736841591e+00,1.292740095853574855e+00
8.214285714285713969e-01,2.799999999999999378e+00,1.311240613291287493e+00
8.238095238095237693e-01,2.837837837837837274e+00,1.330238785467857010e+00
8.261904761904761418e-01,2.876712328767122351e+00,1.349755073768752034e+00
8.285714285714285143e-01,2.916666666666665630e+00,1.369811076251327142e+00
8.309523809523808868e-01,2.957746478873238161e+00,1.390429607692897473e+00
8.333333333333332593e-01,2.999999999999998668e+00,1.411634786500055583e+00
8.357142857142856318e-01,3.043478260869563634e+00,1.433452129175283085e+00
8.380952380952380043e-01,3.088235294117645413e+00,1.455908653118873408e+00
8.404761904761903768e-01,3.134328358208953169e+00,1.479032988636990176e+00
8.428571428571427493e-01,3.181818181818179436e+00,1.502855501132229543e+00
8.452380952380951218e-01,3.230769230769228173e+00,1.527408424573343471e+00
8.476190476190474943e-01,3.281249999999997335e+00,1.552726007477705839e+00
8.499999999999998668e-01,3.333333333333330373e+00,1.578844672796890780e+00
8.523809523809523503e-01,3.387096774193547599e+00,1.605803193275030738e+00
8.547619047619047228e-01,3.442622950819671068e+00,1.633642884055481304e+00
8.571428571428570953e-01,3.499999999999998668e+00,1.662407814548247931e+00
8.595238095238094678e-01,3.559322033898303594e+00,1.692145041843108100e+00
8.619047619047618403e-01,3.620689655172411925e+00,1.722904868269037326e+00
8.642857142857142128e-01,3.684210526315787604e+00,1.754741126065052059e+00
8.666666666666665853e-01,3.749999999999997780e+00,1.787711492551540271e+00
8.690476190476189577e-01,3.818181818181815679e+00,1.821877839683873512e+00
8.714285714285713302e-01,3.888888888888885731e+00,1.857306622445342059e+00
8.738095238095237027e-01,3.962264150943392682e+00,1.894069311209045647e+00
8.761904761904760752e-01,4.038461538461534772e+00,1.932242873987711107e+00
8.785714285714284477e-01,4.117647058823525441e+00,1.971910315418794912e+00
8.809523809523808202e-01,4.199999999999995737e+00,2.013161280427718580e+00
8.833333333333333037e-01,4.285714285714284699e+00,2.056092731809112006e+00
8.857142857142856762e-01,4.374999999999998224e+00,2.100809712505673499e+00
8.880952380952380487e-01,4.468085106382976512e+00,2.147426205199213456e+00
8.904761904761904212e-01,4.565217391304345895e+00,2.196066104022222021e+00
8.928571428571427937e-01,4.666666666666664298e+00,2.246864315831079484e+00
8.952380952380951662e-01,4.772727272727269821e+00,2.299968011652724798e+00
8.976190476190475387e-01,4.883720930232554380e+00,2.355538052751922962e+00
8.999999999999999112e-01,4.999999999999995559e+00,2.413750620422342230e+00
9.023809523809522837e-01,5.121951219512189901e+00,2.474799084283552553e+00
9.047619047619046562e-01,5.249999999999993783e+00,2.538896150822798514e+00
9.071428571428570287e-01,5.384615384615377920e+00,2.606276342481393726e+00
9.095238095238094012e-01,5.526315789473676965e+00,2.677198868175906910e+00
9.119047619047617736e-01,5.675675675675667442e+00,2.751950959309339417e+00
9.142857142857141461e-01,5.833333333333324155e+00,2.830851761784013210e+00
9.166666666666666297e-01,5.999999999999997335e+00,2.914256895216701171e+00
9.190476190476190022e-01,6.176470588235290826e+00,3.002563816721181666e+00
9.214285714285713746e-01,6.363636363636358872e+00,3.096218159923944668e+00
9.238095238095237471e-01,6.562499999999994671e+00,3.195721262545179187e+00
9.261904761904761196e-01,6.774193548387089869e+00,3.301639150931271249e+00
9.285714285714284921e-01,6.999999999999992006e+00,3.414613321493341402e+00
9.309523809523808646e-01,7.241379310344818521e+00,3.535373752788524282e+00
9.333333333333332371e-01,7.499999999999989342e+00,3.664754705904361476e+00
9.357142857142856096e-01,7.777777777777765245e+00,3.803714036039693713e+00
9.380952380952379821e-01,8.076923076923062439e+00,3.953356960603723547e+00
9.404761904761903546e-01,8.399999999999982592e+00,4.114965531659820819e+00
9.428571428571427271e-01,8.749999999999980460e+00,4.290035476479459042e+00
9.452380952380950996e-01,9.130434782608672251e+00,4.480322648675461927e+00
9.476190476190475831e-01,9.545454545454539641e+00,4.687902147827067267e+00
9.499999999999999556e-01,9.999999999999991118e+00,4.915244330424253683e+00

